LEMIX: Enabling Testing of Embedded Applications as Linux Applications (Extended Report)

Dynamic analysis, through rehosting, is an important capability for security assessment in embedded systems software. Existing rehosting techniques aim to provide high-fidelity execution by accurately emulating hardware and peripheral interactions. However, these techniques face challenges in adoption due to the increasing number of available peripherals and the complexities involved in designing emulation models for diverse hardware. Additionally, contrary to the prevailing belief that guides existing works, our analysis of reported bugs shows that high-fidelity execution is not required to expose most bugs in embedded software. Our key hypothesis is that security vulnerabilities are more likely to arise at higher abstraction levels. To substantiate our hypothesis, we introduce LEMIX, a framework enabling dynamic analysis of embedded applications by rehosting them as x86 Linux applications decoupled from hardware dependencies. Enabling embedded applications to run natively on Linux facilitates security analysis using available techniques and takes advantage of the powerful hardware available on the Linux platform for higher testing throughput. We develop various techniques to address the challenges involved in converting embedded applications to Linux applications. We evaluated LEMIX on 18 real-world embedded applications across four RTOSes and found 21 new bugs in 12 of the applications and all 4 of the RTOS kernels. We report that LEMIX is superior to existing state-of-the-art techniques both in terms of code coverage (~2x more coverage) and bug detection (18 more bugs).

==> archive/DSN-Disrupt2023-rebuttal.txt <==
We thank the reviewers for their thoughtful feedback. The final paper will address the questions. Here are our answers, within the rebuttal space limit.

# Reviewer 1: Why emulate?

Our motivation is the diversity of microcontrollers being used on embedded systems. Many microcontroller architectures lack emulators. Some vendors do not have incentives to develop and maintain emulators and provide them to the research community. It seems unlikely to us that the research community will develop and maintain emulators. Our hypothesis (as yet untested!) is that high-fidelity execution may be unnecessary to detect some classes of vulnerabilities. Re-compiling sources to a general environment (e.g. Linux) is a necessary capability for this hypothesis.

# Reviewer 2: What about general-purpose chips and RISC-V?

We anticipate that the use of general-purpose processing units will rise, especially in embedded applications that incorporate AI into their systems. That said, microcontrollers will always have a role: many embedded applications require less computing capabilities but possess critical time constraints. A more ideal scenario would perhaps be a symbiotic relationship between the two wherein compute-intensive tasks are offloaded to the general-purpose processing unit while the microcontroller still delivers the safety critical functionalities. As the reviewer rightly pointed out, emulating custom microcontrollers can become challenging and this is where our approach would be put to use.

# Reviewer 3: Regarding completeness and fidelity:

This concern is certainly valid. As a “Disrupt Track” paper, we describe the overall idea and the rough feasibility of the approach. We plan a systematic evaluation of the engineering cost vs. fidelity tradeoff, with application-to-application analysis and vulnerability detection. For example, analyzing the coverage metric and the vulnerabilities detected could give us a better understanding of this aspect.

# Reviewer 1: Regarding modification of build commands:

The embedded applications use custom toolchains suitable for the architecture of the processing unit it uses. We, therefore, replace the embedded toolchain and the dependent flags with Linux equivalents in the Clang toolchain.

# Reviewer 1: Regarding Interrupt hooks:

In embedded applications, all the interrupt handlers are recorded in the interrupt vector table which is usually placed at the beginning of the flash area. This is usually a microcontroller vendor-provided assembly file (eg. startup.a), which cannot be executed on an x86 machine. The application apart from the default hardware handlers can additionally register custom interrupt handlers, by adding the handler addresses to this table. We, therefore, recognize such interrupt registering functions in the application, if any, and gather the information of all the handler functions. 
No Linux changes are needed.
In other words, the interrupts handlers will be executed as function calls by the interrupt task which will be invoked periodically by the RTOS scheduler, which is again a user-space component.



==> archive/DSN-Disrupt2023-reviews.txt <==
Thank you for your submission to Disrupt'23. The Disrupt’23 track is now open for rebuttals. You can find the reviews of your submission below. You are invited to submit an optional rebuttal not exceeding *500 words* to respond to factual errors in the reviews. The deadline for submitting a rebuttal is *Friday, March 24 AoE*.

https://easychair.org/my/conference?conf=dsn2023

Please keep the following in mind if you do choose to submit a rebuttal.

1. Because the reviewers have not coordinated or discussed among themselves, their scores and reviews may vary greatly from one another. 

2. The scores and reviews may undergo changes based on discussions among PC members after you submit your rebuttals, and should not be treated as final.

3. Please keep in mind that the rebuttals (and reviews) will likely be read by the entire program committee of Disrupt’23, and so please be polite and constructive.

4. You are required to *maintain anonymity* in your rebuttals like you did with the submissions. Also, you may not add any attachments to your rebuttal. Any violation of the same will result in your paper being disqualified.

5. Finally, as the goal of the disrupt track is to attract disruptive ideas, some of the reviewers may have different opinions on what counts as disruptive. Please try to respond to the factual errors and misunderstandings rather than subjective opinions.

Please contact us if you have any questions or concerns about this process.

Thanks.

Karthik Pattabiraman and Alysson Bessani, PC co-chairs of Disrupt’23


----------------------- REVIEW 1 ---------------------
SUBMISSION: 6859
TITLE: Towards Rehosting Embedded Applications as Linux Applications
AUTHORS: Jayashree Srinivasan, Sai Ritvik Tanksalkar, Paschal C. Amusuo, James C. Davis and Aravind Machiry

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This paper proposes a method to rehost the embedded application on Type-2 systems as a Linux application without using emulators for fuzzing test.

+ The authors addressed certain challenges in re-compiling the rehosted application for Linux desktops/servers on x86-64 ISA. The rehosted application was designed and implemented for running in environments other than Linux desktops/servers, and was not ready for compilation and building on such systems. The authors handled such challenges.

+ The authors provided a virtual running environment for the embedded application by preserving the task-execution and event-execution semantics in embedded runtime environment, and handling the peripheral interactions.

- In Section III-A, "we modify build commands (i.e. compilation and linking) to use an X86-64 compiler and linker". Does this mean you use certain flags for the compilation and linking? What specifically did you "modify"?

- In Section III-B, how the interrupt registering routine is hooked should be more clear. Did you modify the Linux kernel to achieve this? Does the "handlers[idx]();" statement in the picture run in user mode or kernel of Linux?

- The introduction section does not convincingly state why the authors do not use emulator but want to re-compile the source host of the target application on Linux desktops/servers. The second and third paragraphs of the introduction do not clearly and convincingly argue this. The authors should provide more clear arguments on the why.

I would like to see the authors improve the paper by addressing the three shortcomings above.


----------------------- REVIEW 2 ---------------------
SUBMISSION: 6859
TITLE: Towards Rehosting Embedded Applications as Linux Applications
AUTHORS: Jayashree Srinivasan, Sai Ritvik Tanksalkar, Paschal C. Amusuo, James C. Davis and Aravind Machiry

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
This is a well-written paper addressing an important problem.

The paper did a good job of describing the challenges with rehosting (cross-compilation, availability, etc.). I think the readers in this community may benefit from learning about these challenges.


For future applications, how do the authors see the role of general-purpose processing units in the space of microcontrollers? For example, do the authors see the use of RISC-V increasing in this space? If so, the available ecosystem for development, testing, and research will be much richer than trying to emulate custom micro-controllers that may be harder to update/fix/patch.


----------------------- REVIEW 3 ---------------------
SUBMISSION: 6859
TITLE: Towards Rehosting Embedded Applications as Linux Applications
AUTHORS: Jayashree Srinivasan, Sai Ritvik Tanksalkar, Paschal C. Amusuo, James C. Davis and Aravind Machiry

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper focuses on a real problem for the security of various embedded systems where dynamic analysis is needed. The rehosting of the firmware on a different platform for more comprehensive analysis is currently a challenging problem. Existing solutions concentrate of modeling everything including the SW/HW interactions and peripherals that end up introducing various challenges. The paper proposes to model the firmware selectively as a Linux application without the need for hardware interaction modeling.

Overall I like the paper from its practical usefulness viewpoint if the proposed solution universally works. What is not clear from the paper is whether the missing parts in their Linux app (e.g., peripherals and hardware interactions) affect the completeness of the dynamic analyses that the whole rehosting is for.
